Multi-timescale reverberation mapping of Mrk 335

Time lags due to X-ray reverberation have been detected in several Seyfert galaxies. The different travel time between reflected and directly observed rays naturally causes this type of lag, which depends directly on the light-crossing timescale of the system and hence scales with the mass of the central black hole. Featureless `hard lags' not associated with reverberation, and often interpreted as propagating mass accretion rate fluctuations, dominate the longer timescale variability. Here we fit our reltrans model simultaneously to the time-averaged energy spectrum and the lag-energy spectra of the Seyfert galaxy Mrk 335 over two timescales (Fourier frequency ranges). We model the hard lags as fluctuations in the slope and strength of the illuminating spectrum, and self-consistently account for the effects that these fluctuations have on the reverberation lags. The resulting mass estimate is $1.1^{+2.0}_{-0.7} \times 10^6~M_\odot$, which is significantly lower than the mass measured with the optical reverberation mapping technique (14 - 26 million $M_\odot$). When we add the correlated variability amplitudes to the time lags by fitting the full complex cross-spectra, the model is unable to describe the characteristic reverberation Fe K$\alpha$ line and cannot constrain the black hole mass. This may be due to the assumption that the direct radiation is emitted by a point-like source.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
